Graph Neural Networks for Fast Contingency Analysis of Power Systems

The successful integration of machine learning models into decision support tools for grid operation hinges on effectively capturing the topological changes in daily operations. Frequent grid reconfigurations and N-k security analyses have to be conducted to ensure a reliable and secure power grid, leading to a vast combinatorial space of possible topologies and operating states. This combinatorial complexity, which increases with grid size, poses a significant computational challenge for traditional solvers. In this paper, we combine Physics-Informed Neural Networks with graph-aware neural network architectures, i.e., a Guided-Dropout (GD) and an Edge-Varying Graph Neural Network (GNN) architecture to learn the set points for a grid that considers all probable single-line reconfigurations (all critical N-1 scenarios) and subsequently apply the trained models to N-k scenarios. We demonstrate how incorporating the underlying physical equations for the network equations within the training procedure of the GD and the GNN architectures performs with N-1, N-2, and N-3 case studies. Using the AC Power Flow as a guiding application, we test our methods on the 6-bus, 24-bus, 57-bus, and 118-bus systems. We find that GNN not only achieves the task of contingency screening with satisfactory accuracy but does this up to 400 times faster than the Newton-Raphson power flow solver. Moreover, our results provide a comparison of the GD and GNN models in terms of accuracy and computational speed and provide recommendations on their adoption for contingency analysis of power systems.

==> figures/p1.txt <==
(axis cs:0.000102311372756958,0)
--(axis cs:0.000102311372756958,0)
--(axis cs:0.000356310571078211,0)
--(axis cs:0.000356310571078211,0)
--(axis cs:0.000610309827607125,0)
--(axis cs:0.000610309827607125,0)
--(axis cs:0.0008643091423437,0)
--(axis cs:0.0008643091423437,0)
--(axis cs:0.00111830839887261,0)
--(axis cs:0.00111830839887261,0)
--(axis cs:0.00137230753898621,0)
--(axis cs:0.00137230753898621,0)
--(axis cs:0.00162630691193044,0)
--(axis cs:0.00162630691193044,0)
--(axis cs:0.00188030605204403,0)
--(axis cs:0.00188030605204403,0)
--(axis cs:0.00213430495932698,0)
--(axis cs:0.00213430495932698,0)
--(axis cs:0.00238830456510186,0)
--(axis cs:0.00238830456510186,0)
--(axis cs:0.00264230370521545,0)
--(axis cs:0.00264230370521545,0)
--(axis cs:0.00289630284532905,0)
--(axis cs:0.00289630284532905,0)
--(axis cs:0.00315030221827328,0)
--(axis cs:0.00315030221827328,0)
--(axis cs:0.00340430112555623,0)
--(axis cs:0.00340430112555623,0)
--(axis cs:0.00365830073133111,0)
--(axis cs:0.00365830073133111,0)
--(axis cs:0.0039122998714447,0)
--(axis cs:0.0039122998714447,0)
--(axis cs:0.00416629854589701,0)
--(axis cs:0.00416629854589701,0)
--(axis cs:0.00442029815167189,0)
--(axis cs:0.00442029815167189,0)
--(axis cs:0.00467429775744677,0)
--(axis cs:0.00467429775744677,0)
--(axis cs:0.00492829643189907,0)
--(axis cs:0.00492829643189907,0)
--(axis cs:0.00518229603767395,0)
--(axis cs:0.00518229603767395,0)
--(axis cs:0.00543629471212626,0)
--(axis cs:0.00543629471212626,0)
--(axis cs:0.00569029431790113,0)
--(axis cs:0.00569029431790113,0)
--(axis cs:0.00594429392367601,0)
--(axis cs:0.00594429392367601,0)
--(axis cs:0.00619829259812832,0)
--(axis cs:0.00619829259812832,0)
--(axis cs:0.0064522922039032,0)
--(axis cs:0.0064522922039032,0)
--(axis cs:0.0067062908783555,0)
--(axis cs:0.0067062908783555,0)
--(axis cs:0.00696029048413038,0)
--(axis cs:0.00696029048413038,0)
--(axis cs:0.00721429008990526,0)
--(axis cs:0.00721429008990526,0)
--(axis cs:0.00746828876435757,0)
--(axis cs:0.00746828876435757,0)
--(axis cs:0.00772228837013245,0)
--(axis cs:0.00772228837013245,0)
--(axis cs:0.00797628797590733,0)
--(axis cs:0.00797628797590733,0)
--(axis cs:0.00823028665035963,0)
--(axis cs:0.00823028665035963,0)
--(axis cs:0.00848428718745708,0)
--(axis cs:0.00848428718745708,0)
--(axis cs:0.00873828493058681,0)
--(axis cs:0.00873828493058681,0)
--(axis cs:0.00899228453636169,0)
--(axis cs:0.00899228453636169,0)
--(axis cs:0.00924628414213657,0)
--(axis cs:0.00924628414213657,0)
--(axis cs:0.00950028281658888,0)
--(axis cs:0.00950028281658888,0)
--(axis cs:0.00975428335368633,0)
--(axis cs:0.00975428335368633,0)
--(axis cs:0.0100082810968161,0)
--(axis cs:0.0100082810968161,0)
--(axis cs:0.0102622807025909,0)
--(axis cs:0.0102622807025909,0)
--(axis cs:0.0105162803083658,0)
--(axis cs:0.0105162803083658,0)
--(axis cs:0.0107702789828181,0)
--(axis cs:0.0107702789828181,0)
--(axis cs:0.0110242795199156,0)
--(axis cs:0.0110242795199156,0)
--(axis cs:0.0112782772630453,0)
--(axis cs:0.0112782772630453,0)
--(axis cs:0.0115322768688202,0)
--(axis cs:0.0115322768688202,0)
--(axis cs:0.0117862764745951,0)
--(axis cs:0.0117862764745951,0)
--(axis cs:0.0120402751490474,0)
--(axis cs:0.0120402751490474,0)
--(axis cs:0.0122942756861448,0)
--(axis cs:0.0122942756861448,0)
--(axis cs:0.0125482734292746,0)
--(axis cs:0.0125482734292746,0)
--(axis cs:0.0128022730350494,0)
--(axis cs:0.0128022730350494,0)
--(axis cs:0.0130562726408243,0)
--(axis cs:0.0130562726408243,0)
--(axis cs:0.0133102713152766,0)
--(axis cs:0.0133102713152766,0)
--(axis cs:0.0135642718523741,0)
--(axis cs:0.0135642718523741,0)
--(axis cs:0.0138182695955038,0)
--(axis cs:0.0138182695955038,0)
--(axis cs:0.0140722692012787,0)
--(axis cs:0.0140722692012787,0)
--(axis cs:0.0140722692012787,0)
--(axis cs:0.0140722692012787,0)
--(axis cs:0.0140722692012787,0)
--(axis cs:0.0138182695955038,0)
--(axis cs:0.0138182695955038,138)
--(axis cs:0.0135642718523741,138)
--(axis cs:0.0135642718523741,418)
--(axis cs:0.0133102713152766,418)
--(axis cs:0.0133102713152766,390)
--(axis cs:0.0130562726408243,390)
--(axis cs:0.0130562726408243,482)
--(axis cs:0.0128022730350494,482)
--(axis cs:0.0128022730350494,421)
--(axis cs:0.0125482734292746,421)
--(axis cs:0.0125482734292746,418)
--(axis cs:0.0122942756861448,418)
--(axis cs:0.0122942756861448,410)
--(axis cs:0.0120402751490474,410)
--(axis cs:0.0120402751490474,420)
--(axis cs:0.0117862764745951,420)
--(axis cs:0.0117862764745951,433)
--(axis cs:0.0115322768688202,433)
--(axis cs:0.0115322768688202,424)
--(axis cs:0.0112782772630453,424)
--(axis cs:0.0112782772630453,425)
--(axis cs:0.0110242795199156,425)
--(axis cs:0.0110242795199156,403)
--(axis cs:0.0107702789828181,403)
--(axis cs:0.0107702789828181,387)
--(axis cs:0.0105162803083658,387)
--(axis cs:0.0105162803083658,452)
--(axis cs:0.0102622807025909,452)
--(axis cs:0.0102622807025909,394)
--(axis cs:0.0100082810968161,394)
--(axis cs:0.0100082810968161,454)
--(axis cs:0.00975428335368633,454)
--(axis cs:0.00975428335368633,417)
--(axis cs:0.00950028281658888,417)
--(axis cs:0.00950028281658888,483)
--(axis cs:0.00924628414213657,483)
--(axis cs:0.00924628414213657,477)
--(axis cs:0.00899228453636169,477)
--(axis cs:0.00899228453636169,480)
--(axis cs:0.00873828493058681,480)
--(axis cs:0.00873828493058681,500)
--(axis cs:0.00848428718745708,500)
--(axis cs:0.00848428718745708,532)
--(axis cs:0.00823028665035963,532)
--(axis cs:0.00823028665035963,564)
--(axis cs:0.00797628797590733,564)
--(axis cs:0.00797628797590733,605)
--(axis cs:0.00772228837013245,605)
--(axis cs:0.00772228837013245,704)
--(axis cs:0.00746828876435757,704)
--(axis cs:0.00746828876435757,854)
--(axis cs:0.00721429008990526,854)
--(axis cs:0.00721429008990526,1071)
--(axis cs:0.00696029048413038,1071)
--(axis cs:0.00696029048413038,1222)
--(axis cs:0.0067062908783555,1222)
--(axis cs:0.0067062908783555,1372)
--(axis cs:0.0064522922039032,1372)
--(axis cs:0.0064522922039032,1589)
--(axis cs:0.00619829259812832,1589)
--(axis cs:0.00619829259812832,1664)
--(axis cs:0.00594429392367601,1664)
--(axis cs:0.00594429392367601,1769)
--(axis cs:0.00569029431790113,1769)
--(axis cs:0.00569029431790113,1900)
--(axis cs:0.00543629471212626,1900)
--(axis cs:0.00543629471212626,1963)
--(axis cs:0.00518229603767395,1963)
--(axis cs:0.00518229603767395,1902)
--(axis cs:0.00492829643189907,1902)
--(axis cs:0.00492829643189907,1825)
--(axis cs:0.00467429775744677,1825)
--(axis cs:0.00467429775744677,1657)
--(axis cs:0.00442029815167189,1657)
--(axis cs:0.00442029815167189,395)
--(axis cs:0.00416629854589701,395)
--(axis cs:0.00416629854589701,0)
--(axis cs:0.0039122998714447,0)
--(axis cs:0.0039122998714447,0)
--(axis cs:0.00365830073133111,0)
--(axis cs:0.00365830073133111,0)
--(axis cs:0.00340430112555623,0)
--(axis cs:0.00340430112555623,0)
--(axis cs:0.00315030221827328,0)
--(axis cs:0.00315030221827328,0)
--(axis cs:0.00289630284532905,0)
--(axis cs:0.00289630284532905,0)
--(axis cs:0.00264230370521545,0)
--(axis cs:0.00264230370521545,0)
--(axis cs:0.00238830456510186,0)
--(axis cs:0.00238830456510186,0)
--(axis cs:0.00213430495932698,0)
--(axis cs:0.00213430495932698,0)
--(axis cs:0.00188030605204403,0)
--(axis cs:0.00188030605204403,0)
--(axis cs:0.00162630691193044,0)
--(axis cs:0.00162630691193044,0)
--(axis cs:0.00137230753898621,0)
--(axis cs:0.00137230753898621,0)
--(axis cs:0.00111830839887261,0)
--(axis cs:0.00111830839887261,0)
--(axis cs:0.0008643091423437,0)
--(axis cs:0.0008643091423437,0)
--(axis cs:0.000610309827607125,0)
--(axis cs:0.000610309827607125,0)
--(axis cs:0.000356310571078211,0)
--(axis cs:0.000356310571078211,0)
--(axis cs:0.000102311372756958,0)
--cycle;
